Moderately Distributional Exploration for Domain Generalization

Domain generalization (DG) aims to tackle the distribution shift between training domains and unknown target domains. Generating new domains is one of the most effective approaches, yet its performance gain depends on the distribution discrepancy between the generated and target domains. Distributionally robust optimization is promising to tackle distribution discrepancy by exploring domains in an uncertainty set. However, the uncertainty set may be overwhelmingly large, leading to low-confidence prediction in DG. It is because a large uncertainty set could introduce domains containing semantically different factors from training domains. To address this issue, we propose to perform a $\textbf{mo}$derately $\textbf{d}$istributional $\textbf{e}$xploration (MODE) for domain generalization. Specifically, MODE performs distribution exploration in an uncertainty $\textit{subset}$ that shares the same semantic factors with the training domains. We show that MODE can endow models with provable generalization performance on unknown target domains. The experimental results show that MODE achieves competitive performance compared to state-of-the-art baselines.

==> 0.txt <==
1.000000 0.902349
2.000000 0.454480
3.000000 0.355897
4.000000 0.301779
5.000000 0.267873
6.000000 0.224628
7.000000 0.206575
8.000000 0.186666
9.000000 0.173481
10.000000 0.156692
11.000000 0.142973
12.000000 0.132925
13.000000 0.127927
14.000000 0.116111
15.000000 0.121705
16.000000 0.111470
17.000000 0.100857
18.000000 0.098225
19.000000 0.094205
20.000000 0.083661
21.000000 0.086215
22.000000 0.080280
23.000000 0.069823
24.000000 0.074364
25.000000 0.061902
26.000000 0.066823
27.000000 0.057054
28.000000 0.055025
29.000000 0.056574
30.000000 0.054615
31.000000 0.049183
32.000000 0.050615
33.000000 0.047280
34.000000 0.048152
35.000000 0.042339
36.000000 0.042747
37.000000 0.037780
38.000000 0.038636
39.000000 0.039644
40.000000 0.033941
41.000000 0.034566
42.000000 0.031987
43.000000 0.032803
44.000000 0.032810
45.000000 0.032489
46.000000 0.033726
47.000000 0.029524
48.000000 0.030923
49.000000 0.032676
50.000000 0.032776
51.000000 0.030477
52.000000 0.032603
53.000000 0.033015
54.000000 0.029816
55.000000 0.030467
56.000000 0.029172
57.000000 0.029174
58.000000 0.026541
59.000000 0.032607
60.000000 0.030215
61.000000 0.028220
62.000000 0.030591
63.000000 0.029452
64.000000 0.028824
65.000000 0.028731
66.000000 0.028288
67.000000 0.028210
68.000000 0.029571
69.000000 0.027113
70.000000 0.025795
71.000000 0.027283
72.000000 0.025311
73.000000 0.026945
74.000000 0.027938
75.000000 0.026374
76.000000 0.027402
77.000000 0.027770
78.000000 0.026613
79.000000 0.024777
80.000000 0.024863


==> 00.txt <==
1.000000 0.712397
2.000000 0.294620
3.000000 0.202181
4.000000 0.176496
5.000000 0.140241
6.000000 0.117748
7.000000 0.100525
8.000000 0.093573
9.000000 0.073164
10.000000 0.059663
11.000000 0.054784
12.000000 0.043292
13.000000 0.047625
14.000000 0.042798
15.000000 0.037542
16.000000 0.032943
17.000000 0.030774
18.000000 0.028345
19.000000 0.028097
20.000000 0.023965
21.000000 0.023862
22.000000 0.024909
23.000000 0.018863
24.000000 0.021400
25.000000 0.020582
26.000000 0.018861
27.000000 0.015011
28.000000 0.015883
29.000000 0.015377
30.000000 0.014491
31.000000 0.014153
32.000000 0.014491
33.000000 0.012736
34.000000 0.016469
35.000000 0.012430
36.000000 0.010172
37.000000 0.009947
38.000000 0.012665
39.000000 0.010173
40.000000 0.011645
41.000000 0.011942
42.000000 0.011574
43.000000 0.007818
44.000000 0.009476
45.000000 0.008380
46.000000 0.007946
47.000000 0.008735
48.000000 0.006357
49.000000 0.009074
50.000000 0.007698
51.000000 0.008451
52.000000 0.008306
53.000000 0.008594
54.000000 0.007058
55.000000 0.008994
56.000000 0.007382
57.000000 0.007303
58.000000 0.007053
59.000000 0.008853
60.000000 0.008548
61.000000 0.007502
62.000000 0.008238
63.000000 0.007302
64.000000 0.007324
65.000000 0.007043
66.000000 0.006719
67.000000 0.008374
68.000000 0.006329
69.000000 0.006701
70.000000 0.006449
71.000000 0.007521
72.000000 0.008581
73.000000 0.006286
74.000000 0.007857
75.000000 0.007783
76.000000 0.006694
77.000000 0.005883
78.000000 0.007458
79.000000 0.006431
80.000000 0.006555


==> 10.txt <==
1.000000 1.507082
2.000000 1.131766
3.000000 0.983868
4.000000 0.910747
5.000000 0.841780
6.000000 0.793672
7.000000 0.755719
8.000000 0.730409
9.000000 0.675022
10.000000 0.627108
11.000000 0.622580
12.000000 0.600349
13.000000 0.581630
14.000000 0.562395
15.000000 0.559974
16.000000 0.538398
17.000000 0.522228
18.000000 0.504295
19.000000 0.493774
20.000000 0.471646
21.000000 0.466297
22.000000 0.456668
23.000000 0.427908
24.000000 0.435630
25.000000 0.396885
26.000000 0.420097
27.000000 0.386482
28.000000 0.378874
29.000000 0.382102
30.000000 0.380583
31.000000 0.361073
32.000000 0.363828
33.000000 0.343258
34.000000 0.348611
35.000000 0.336489
36.000000 0.321861
37.000000 0.311105
38.000000 0.316500
39.000000 0.325370
40.000000 0.314932
41.000000 0.293235
42.000000 0.291661
43.000000 0.288030
44.000000 0.279544
45.000000 0.276017
46.000000 0.285863
47.000000 0.271594
48.000000 0.289690
49.000000 0.295322
50.000000 0.271824
51.000000 0.265882
52.000000 0.278679
53.000000 0.284150
54.000000 0.276192
55.000000 0.278294
56.000000 0.283026
57.000000 0.275198
58.000000 0.270415
59.000000 0.263469
60.000000 0.266753
61.000000 0.268227
62.000000 0.276247
63.000000 0.290826
64.000000 0.277578
65.000000 0.259365
66.000000 0.275811
67.000000 0.265541
68.000000 0.258719
69.000000 0.256840
70.000000 0.254856
71.000000 0.265253
72.000000 0.257165
73.000000 0.255906
74.000000 0.266747
75.000000 0.247355
76.000000 0.251493
77.000000 0.258434
78.000000 0.258295
79.000000 0.254793
80.000000 0.262757


==> 5.txt <==
1.000000 1.321319
2.000000 0.847893
3.000000 0.713379
4.000000 0.622679
5.000000 0.577170
6.000000 0.519159
7.000000 0.486471
8.000000 0.459972
9.000000 0.416550
10.000000 0.404543
11.000000 0.383679
12.000000 0.364238
13.000000 0.359388
14.000000 0.339283
15.000000 0.343500
16.000000 0.311818
17.000000 0.315683
18.000000 0.293889
19.000000 0.290885
20.000000 0.267993
21.000000 0.277091
22.000000 0.255987
23.000000 0.235126
24.000000 0.244401
25.000000 0.217802
26.000000 0.236941
27.000000 0.222224
28.000000 0.208281
29.000000 0.211642
30.000000 0.210047
31.000000 0.194511
32.000000 0.206473
33.000000 0.182696
34.000000 0.187008
35.000000 0.186739
36.000000 0.174657
37.000000 0.166391
38.000000 0.160675
39.000000 0.175631
40.000000 0.164804
41.000000 0.151058
42.000000 0.150626
43.000000 0.148652
44.000000 0.146592
45.000000 0.144640
46.000000 0.148008
47.000000 0.139118
48.000000 0.149019
49.000000 0.149855
50.000000 0.146003
51.000000 0.137848
52.000000 0.142827
53.000000 0.142371
54.000000 0.140084
55.000000 0.136218
56.000000 0.140817
57.000000 0.135784
58.000000 0.137641
59.000000 0.138500
60.000000 0.132192
61.000000 0.133313
62.000000 0.143923
63.000000 0.147981
64.000000 0.143742
65.000000 0.133589
66.000000 0.143341
67.000000 0.128620
68.000000 0.135006
69.000000 0.134453
70.000000 0.131662
71.000000 0.135033
72.000000 0.120481
73.000000 0.126220
74.000000 0.134107
75.000000 0.126631
76.000000 0.128019
77.000000 0.129788
78.000000 0.126211
79.000000 0.132403
80.000000 0.129856


==> b0.txt <==
1.000000 0.827701
2.000000 0.387171
3.000000 0.281944
4.000000 0.231487
5.000000 0.205595
6.000000 0.179315
7.000000 0.160197
8.000000 0.140706
9.000000 0.126352
10.000000 0.119960
11.000000 0.099998
12.000000 0.095883
13.000000 0.087811
14.000000 0.082036
15.000000 0.076736
16.000000 0.070272
17.000000 0.063347
18.000000 0.061000
19.000000 0.060121
20.000000 0.055959
21.000000 0.051853
22.000000 0.047723
23.000000 0.046913
24.000000 0.041851
25.000000 0.040552
26.000000 0.034919
27.000000 0.040980
28.000000 0.036745
29.000000 0.034945
30.000000 0.034266
31.000000 0.035539
32.000000 0.029510
33.000000 0.028946
34.000000 0.027760
35.000000 0.030017
36.000000 0.025314
37.000000 0.025271
38.000000 0.021043
39.000000 0.021630
40.000000 0.021686
41.000000 0.019279
42.000000 0.019590
43.000000 0.021095
44.000000 0.018828
45.000000 0.018606
46.000000 0.016920
47.000000 0.017050
48.000000 0.017103
49.000000 0.017772
50.000000 0.018363
51.000000 0.017648
52.000000 0.017223
53.000000 0.016607
54.000000 0.015906
55.000000 0.017806
56.000000 0.017494
57.000000 0.014710
58.000000 0.017727
59.000000 0.016983
60.000000 0.015633
61.000000 0.017354
62.000000 0.015382
63.000000 0.015067
64.000000 0.014203
65.000000 0.014844
66.000000 0.013096
67.000000 0.016219
68.000000 0.015536
69.000000 0.014293
70.000000 0.014966
71.000000 0.014581
72.000000 0.013208
73.000000 0.012051
74.000000 0.013493
75.000000 0.013223
76.000000 0.012138
77.000000 0.013011
78.000000 0.013741
79.000000 0.015508
80.000000 0.012494


==> b00.txt <==
1.000000 0.675458
2.000000 0.274931
3.000000 0.195564
4.000000 0.156063
5.000000 0.133132
6.000000 0.107506
7.000000 0.091591
8.000000 0.072524
9.000000 0.067343
10.000000 0.059370
11.000000 0.051473
12.000000 0.044594
13.000000 0.041744
14.000000 0.032554
15.000000 0.029920
16.000000 0.029937
17.000000 0.025387
18.000000 0.024700
19.000000 0.024074
20.000000 0.020930
21.000000 0.020184
22.000000 0.018995
23.000000 0.018811
24.000000 0.016683
25.000000 0.018475
26.000000 0.013700
27.000000 0.016822
28.000000 0.013202
29.000000 0.015336
30.000000 0.013696
31.000000 0.010767
32.000000 0.013026
33.000000 0.010406
34.000000 0.010933
35.000000 0.011855
36.000000 0.009255
37.000000 0.008697
38.000000 0.008942
39.000000 0.008239
40.000000 0.008680
41.000000 0.006992
42.000000 0.005850
43.000000 0.007257
44.000000 0.008010
45.000000 0.005378
46.000000 0.005245
47.000000 0.005074
48.000000 0.007259
49.000000 0.005196
50.000000 0.005284
51.000000 0.005349
52.000000 0.005355
53.000000 0.005943
54.000000 0.007506
55.000000 0.005432
56.000000 0.006380
57.000000 0.005731
58.000000 0.005464
59.000000 0.006187
60.000000 0.004424
61.000000 0.004966
62.000000 0.005023
63.000000 0.005249
64.000000 0.004608
65.000000 0.004714
66.000000 0.004230
67.000000 0.005453
68.000000 0.004986
69.000000 0.005320
70.000000 0.005452
71.000000 0.005469
72.000000 0.004448
73.000000 0.005380
74.000000 0.005587
75.000000 0.005044
76.000000 0.004872
77.000000 0.004409
78.000000 0.004418
79.000000 0.005115
80.000000 0.004411


==> b10.txt <==
1.000000 1.377723
2.000000 0.937851
3.000000 0.768218
4.000000 0.718313
5.000000 0.671485
6.000000 0.612231
7.000000 0.580513
8.000000 0.539429
9.000000 0.508163
10.000000 0.507214
11.000000 0.463536
12.000000 0.456036
13.000000 0.432680
14.000000 0.415520
15.000000 0.391797
16.000000 0.370627
17.000000 0.369232
18.000000 0.348680
19.000000 0.343853
20.000000 0.337698
21.000000 0.317198
22.000000 0.316740
23.000000 0.316902
24.000000 0.292328
25.000000 0.291158
26.000000 0.270797
27.000000 0.272304
28.000000 0.270765
29.000000 0.268870
30.000000 0.258898
31.000000 0.249126
32.000000 0.252530
33.000000 0.235127
34.000000 0.234441
35.000000 0.244280
36.000000 0.220266
37.000000 0.214747
38.000000 0.214581
39.000000 0.209214
40.000000 0.199432
41.000000 0.199929
42.000000 0.183003
43.000000 0.188408
44.000000 0.188766
45.000000 0.173868
46.000000 0.188417
47.000000 0.184759
48.000000 0.182667
49.000000 0.182859
50.000000 0.167202
51.000000 0.179980
52.000000 0.175548
53.000000 0.176221
54.000000 0.175535
55.000000 0.180138
56.000000 0.182245
57.000000 0.173986
58.000000 0.184128
59.000000 0.169371
60.000000 0.176847
61.000000 0.169130
62.000000 0.168828
63.000000 0.166746
64.000000 0.165732
65.000000 0.170864
66.000000 0.154371
67.000000 0.166020
68.000000 0.171127
69.000000 0.171895
70.000000 0.174249
71.000000 0.169859
72.000000 0.165394
73.000000 0.163312
74.000000 0.156237
75.000000 0.153607
76.000000 0.161722
77.000000 0.159181
78.000000 0.163768
79.000000 0.165393
80.000000 0.156056


==> b5.txt <==
1.000000 1.194019
2.000000 0.707994
3.000000 0.548078
4.000000 0.482519
5.000000 0.439635
6.000000 0.398650
7.000000 0.367438
8.000000 0.337933
9.000000 0.317555
10.000000 0.301829
11.000000 0.275952
12.000000 0.266877
13.000000 0.252984
14.000000 0.240254
15.000000 0.225907
16.000000 0.217407
17.000000 0.209500
18.000000 0.195020
19.000000 0.191889
20.000000 0.182960
21.000000 0.175363
22.000000 0.167715
23.000000 0.166616
24.000000 0.154295
25.000000 0.149883
26.000000 0.137241
27.000000 0.146920
28.000000 0.140035
29.000000 0.129620
30.000000 0.131002
31.000000 0.128181
32.000000 0.126547
33.000000 0.118013
34.000000 0.115545
35.000000 0.124731
36.000000 0.109609
37.000000 0.105035
38.000000 0.102639
39.000000 0.097867
40.000000 0.102660
41.000000 0.091256
42.000000 0.092730
43.000000 0.087848
44.000000 0.088702
45.000000 0.088355
46.000000 0.086296
47.000000 0.088961
48.000000 0.084806
49.000000 0.088009
50.000000 0.079050
51.000000 0.087026
52.000000 0.080682
53.000000 0.082586
54.000000 0.079561
55.000000 0.085079
56.000000 0.082438
57.000000 0.073832
58.000000 0.086437
59.000000 0.079064
60.000000 0.086196
61.000000 0.080669
62.000000 0.078382
63.000000 0.078879
64.000000 0.077742
65.000000 0.074734
66.000000 0.072565
67.000000 0.074778
68.000000 0.081903
69.000000 0.076737
70.000000 0.081249
71.000000 0.078110
72.000000 0.076684
73.000000 0.068604
74.000000 0.068274
75.000000 0.068372
76.000000 0.074950
77.000000 0.072056
78.000000 0.074281
79.000000 0.074751
80.000000 0.072794

